CausalBench: A Large-scale Benchmark for Network Inference from Single-cell Perturbation Data

Causal inference is a vital aspect of multiple scientific disciplines and is routinely applied to high-impact applications such as medicine. However, evaluating the performance of causal inference methods in real-world environments is challenging due to the need for observations under both interventional and control conditions. Traditional evaluations conducted on synthetic datasets do not reflect the performance in real-world systems. To address this, we introduce CausalBench, a benchmark suite for evaluating network inference methods on real-world interventional data from large-scale single-cell perturbation experiments. CausalBench incorporates biologically-motivated performance metrics, including new distribution-based interventional metrics. A systematic evaluation of state-of-the-art causal inference methods using our CausalBench suite highlights how poor scalability of current methods limits performance. Moreover, methods that use interventional information do not outperform those that only use observational data, contrary to what is observed on synthetic benchmarks. Thus, CausalBench opens new avenues in causal network inference research and provides a principled and reliable way to track progress in leveraging real-world interventional data.

==> neurips_data_2023/figures/int_subset_sweep_k562.json <==
{"random100": {"1.0": [0.0894459508091984, 0.10691509508511489, 0.08579284063039147], "0.15": [0.10691509508511489, 0.0894459508091984, 0.08579284063039147], "0.5": [0.08579284063039147, 0.0894459508091984, 0.10691509508511489], "0.05": [0.08579284063039147, 0.10691509508511489, 0.0894459508091984], "0.25": [0.08944595080919841, 0.10691509508511488, 0.08579284063039147], "0.75": [0.10691509508511489, 0.08579284063039144, 0.0894459508091984]}, "gies": {"1.0": [0.1385239968080015, 0.14236088681746997, 0.13954157196446046], "0.5": [0.14151814914397495, 0.1400976512367019, 0.14564402352281258], "0.25": [0.14425613069984813, 0.14288080195268454, 0.14511326862258092], "0.05": [0.142216782412945, 0.1460631493264517, 0.1453110846196604], "0.75": [0.14336629095519934, 0.1396578787931562, 0.14243816511822394], "0.15": [0.1448615559337274, 0.14589822619889956, 0.14560825717195153]}, "random1000": {"0.15": [0.09415707302383569, 0.09896697013553821, 0.09665842491626307], "0.75": [0.09896697013553821, 0.09665842491626307, 0.09415707302383569], "0.05": [0.09896697013553821, 0.09415707302383569, 0.09665842491626307], "0.5": [0.09415707302383569, 0.09665842491626309, 0.09896697013553821], "0.25": [0.09665842491626307, 0.09415707302383569, 0.09896697013553821], "1.0": [0.09415707302383569, 0.09896697013553822, 0.09665842491626309]}, "DCDI-DSF": {"0.15": [0.1227923340440397, 0.12196924633592199, 0.1213689307827019], "0.5": [0.12645315517919983, 0.1286570464865037, 0.1287600935850322], "1.0": [0.12975013880334385, 0.12370048861964744, 0.12962813067552742], "0.25": [0.12412709181191584, 0.12546863286512286, 0.12466914284453616], "0.75": [0.12755134440834606, 0.1294453076613813, 0.12957836043326387], "0.05": [0.12023274781933001, 0.12040722348168023, 0.12056570228302892]}, "DCDI-G": {"0.15": [0.12175001312995244, 0.12212527132062172, 0.12130929313771356], "0.75": [0.14166241780102273, 0.14171374358230002, 0.140640781897199], "0.25": [0.12568893858272692, 0.12628871551954068, 0.127181014570424], "0.5": [0.13668093313309257, 0.13690702918129236, 0.13474077217520236], "0.05": [0.12016927021214834, 0.12013266452509573, 0.12009655266939127], "1.0": [0.14440510739452575, 0.13198767188708058, 0.14236800887848014]}, "random10000": {"0.25": [0.09701188456017569, 0.09814282192327113, 0.09720994922926744], "1.0": [0.09701188456017568, 0.09814282192327112, 0.09720994922926743], "0.75": [0.09701188456017566, 0.09814282192327112, 0.09720994922926744], "0.5": [0.09814282192327112, 0.09720994922926743, 0.09701188456017568], "0.15": [0.09720994922926743, 0.09814282192327112, 0.09701188456017568], "0.05": [0.09814282192327113, 0.09701188456017566, 0.09720994922926743]}}

==> neurips_data_2023/figures/int_subset_sweep_rpe1.json <==
{"random1000": {"0.15": [0.09522637866733628, 0.09838806581400865, 0.10188905791226363], "0.25": [0.09838806581400864, 0.1018890579122636, 0.09522637866733628], "0.5": [0.10188905791226363, 0.09522637866733627, 0.09838806581400865], "1.0": [0.09838806581400865, 0.09522637866733627, 0.1018890579122636], "0.05": [0.09838806581400865, 0.09522637866733627, 0.10188905791226363], "0.75": [0.09522637866733627, 0.1018890579122636, 0.09838806581400865]}, "random100": {"0.05": [0.09697290901080997, 0.09359158334309975, 0.08423931139905137], "0.5": [0.09359158334309971, 0.08423931139905137, 0.09697290901081], "1.0": [0.09359158334309972, 0.09697290901080997, 0.08423931139905137], "0.25": [0.08423931139905137, 0.09697290901081, 0.0935915833430997], "0.15": [0.0842393113990514, 0.09697290901080999, 0.09359158334309972], "0.75": [0.09697290901080999, 0.08423931139905141, 0.09359158334309971]}, "DCDI-G": {"0.05": [0.13079790147774353, 0.13090847525622706, 0.1306129660296777], "0.25": [0.1400571615271776, 0.1378999571438408, 0.1385032975099516], "0.5": [0.1568396115724751, 0.16137537709718913], "0.75": [0.16568017921739314, 0.16567444696749523, 0.16930968805193586], "0.15": [0.13352887823892579, 0.13330633454966884, 0.13448186086812225], "1.0": [0.17049507360816255, 0.17752353191063514, 0.17089768343086195]}, "gies": {"0.75": [0.1543825028614886, 0.15280077311000498, 0.14549891698203718], "0.5": [0.15186796361020025, 0.1653811887283625, 0.1487466913306889], "1.0": [0.1512083658579356, 0.14991860966963538, 0.14060005013734186], "0.15": [0.1733360720971919, 0.16404660908629753, 0.179311343916183], "0.25": [0.1555985757887474, 0.14991257631757948, 0.1450442873947841], "0.05": [0.14850966538533616, 0.1651165334921005, 0.14322383901349106]}, "DCDI-DSF": {"0.25": [0.13721320904262135, 0.13663557544149812, 0.13654774239075332], "0.15": [0.13446772588030295, 0.13423922624004422, 0.1343117998895452], "0.05": [0.13208472054606352, 0.13171364701188093, 0.13163612831078117], "0.5": [0.1401991197253799, 0.14480976709505608, 0.14430394546486436], "0.75": [0.14761849402055072, 0.14358174983054675, 0.14890111565188108], "1.0": [0.1502140048179497, 0.15121162197542762, 0.1446682764493885]}, "random10000": {"0.15": [0.0975189788080894, 0.0952222161158697, 0.09627667632392096], "0.05": [0.0975189788080894, 0.0952222161158697, 0.09627667632392098], "1.0": [0.09627667632392096, 0.09751897880808941, 0.0952222161158697], "0.5": [0.09751897880808941, 0.09627667632392096, 0.0952222161158697], "0.25": [0.09627667632392096, 0.09751897880808938, 0.0952222161158697], "0.75": [0.09627667632392098, 0.0975189788080894, 0.0952222161158697]}}

==> neurips_data_2023/figures/interventional_total_k562.json <==
{"random100": {"stat_test": {"true_positives": [24, 30, 29], "true_positives_rate": [0.24, 0.3, 0.29]}, "string_network": {"true_positives": [15, 18, 16], "true_positives_rate": [0.15, 0.18, 0.16]}, "corum": {"true_positives": [0, 1, 2], "true_positives_rate": [0.0, 0.01, 0.02]}, "string_physical": {"true_positives": [4, 4, 4], "true_positives_rate": [0.04, 0.04, 0.04]}}, "gies": {"stat_test": {"true_positives": [786, 766, 797], "true_positives_rate": [0.3645640074211503, 0.3632053105737316, 0.3681293302540416]}, "string_network": {"true_positives": [1098, 1117, 1124], "true_positives_rate": [0.5092764378478665, 0.5296348980559507, 0.5191685912240185]}, "corum": {"true_positives": [208, 206, 206], "true_positives_rate": [0.09647495361781076, 0.09767662399241346, 0.09515011547344111]}, "string_physical": {"true_positives": [387, 358, 365], "true_positives_rate": [0.1794990723562152, 0.16974869606448553, 0.16859122401847576]}}, "DCDI-DSF": {"stat_test": {"true_positives": [2577, 2487, 2458], "true_positives_rate": [0.3603187919463087, 0.34822178661439374, 0.35029214764144223]}, "string_network": {"true_positives": [2808, 2849, 2810], "true_positives_rate": [0.3926174496644295, 0.3989078689442733, 0.40045603534273905]}, "corum": {"true_positives": [360, 420, 371], "true_positives_rate": [0.050335570469798654, 0.058807056846821616, 0.05287159754881003]}, "string_physical": {"true_positives": [869, 945, 867], "true_positives_rate": [0.12150447427293065, 0.13231587790534866, 0.12355707567336469]}}, "random10000": {"stat_test": {"true_positives": [2927, 2988, 2913], "true_positives_rate": [0.2927, 0.2988, 0.2913]}, "string_network": {"true_positives": [1841, 1792, 1795], "true_positives_rate": [0.1841, 0.1792, 0.1795]}, "corum": {"true_positives": [115, 115, 117], "true_positives_rate": [0.0115, 0.0115, 0.0117]}, "string_physical": {"true_positives": [491, 465, 511], "true_positives_rate": [0.0491, 0.0465, 0.0511]}}, "random1000": {"stat_test": {"true_positives": [289, 292, 281], "true_positives_rate": [0.289, 0.292, 0.281]}, "string_network": {"true_positives": [176, 191, 182], "true_positives_rate": [0.176, 0.191, 0.182]}, "corum": {"true_positives": [10, 15, 11], "true_positives_rate": [0.01, 0.015, 0.011]}, "string_physical": {"true_positives": [54, 51, 45], "true_positives_rate": [0.054, 0.051, 0.045]}}, "DCDI-G": {"stat_test": {"true_positives": [1298, 1372, 1284], "true_positives_rate": [0.40098856966326846, 0.3990692262943572, 0.38604930847865304]}, "string_network": {"true_positives": [1783, 1907, 1784], "true_positives_rate": [0.5508186592523941, 0.5546829552065154, 0.5363800360793747]}, "corum": {"true_positives": [339, 393, 336], "true_positives_rate": [0.10472659870250231, 0.1143106457242583, 0.10102224894768491]}, "string_physical": {"true_positives": [600, 687, 596], "true_positives_rate": [0.18535681186283595, 0.19982547993019198, 0.17919422730006013]}}}

==> neurips_data_2023/figures/interventional_total_rpe1.json <==
{"random100": {"stat_test": {"true_positives": [34, 30, 23], "true_positives_rate": [0.34, 0.3, 0.23]}, "string_network": {"true_positives": [10, 14, 14], "true_positives_rate": [0.1, 0.14, 0.14]}, "corum": {"true_positives": [1, 0, 3], "true_positives_rate": [0.01, 0.0, 0.03]}, "string_physical": {"true_positives": [3, 3, 4], "true_positives_rate": [0.03, 0.03, 0.04]}}, "random1000": {"stat_test": {"true_positives": [306, 305, 295], "true_positives_rate": [0.306, 0.305, 0.295]}, "string_network": {"true_positives": [118, 140, 123], "true_positives_rate": [0.118, 0.14, 0.123]}, "corum": {"true_positives": [4, 7, 14], "true_positives_rate": [0.004, 0.007, 0.014]}, "string_physical": {"true_positives": [30, 36, 35], "true_positives_rate": [0.03, 0.036, 0.035]}}, "gies": {"stat_test": {"true_positives": [264, 272, 239], "true_positives_rate": [0.32432432432432434, 0.32731648616125153, 0.28486293206197855]}, "string_network": {"true_positives": [306, 326, 300], "true_positives_rate": [0.3759213759213759, 0.39229843561973526, 0.3575685339690107]}, "corum": {"true_positives": [34, 30, 31], "true_positives_rate": [0.04176904176904177, 0.036101083032490974, 0.03694874851013111]}, "string_physical": {"true_positives": [91, 90, 96], "true_positives_rate": [0.11179361179361179, 0.10830324909747292, 0.11442193087008343]}}, "random10000": {"stat_test": {"true_positives": [3050, 3103, 2987], "true_positives_rate": [0.305, 0.3103, 0.2987]}, "string_network": {"true_positives": [1253, 1178, 1279], "true_positives_rate": [0.1253, 0.1178, 0.1279]}, "corum": {"true_positives": [79, 86, 84], "true_positives_rate": [0.0079, 0.0086, 0.0084]}, "string_physical": {"true_positives": [303, 302, 345], "true_positives_rate": [0.0303, 0.0302, 0.0345]}}, "DCDI-G": {"stat_test": {"true_positives": [620, 625, 640], "true_positives_rate": [0.3879849812265332, 0.39382482671707625, 0.3755868544600939]}, "string_network": {"true_positives": [619, 615, 655], "true_positives_rate": [0.38735919899874843, 0.387523629489603, 0.38438967136150237]}, "corum": {"true_positives": [74, 46, 56], "true_positives_rate": [0.04630788485607009, 0.028985507246376812, 0.03286384976525822]}, "string_physical": {"true_positives": [199, 180, 192], "true_positives_rate": [0.12453066332916145, 0.11342155009451796, 0.11267605633802817]}}, "DCDI-DSF": {"stat_test": {"true_positives": [1249, 1167, 1223], "true_positives_rate": [0.34502762430939227, 0.3356341673856773, 0.33451859956236324]}, "string_network": {"true_positives": [984, 936, 968], "true_positives_rate": [0.2718232044198895, 0.26919758412424505, 0.2647702407002188]}, "corum": {"true_positives": [72, 70, 92], "true_positives_rate": [0.019889502762430938, 0.02013229795800978, 0.02516411378555799]}, "string_physical": {"true_positives": [282, 258, 308], "true_positives_rate": [0.07790055248618785, 0.07420189818809318, 0.08424507658643327]}}}

==> neurips_data_2023/figures/obs_subset_sweep_k562.json <==
{"notears-mlp-sparse": {"0.05": [0.49482370330273073, 0.7951858008691766, 0.15764565247739654], "1.0": [0.17044451650513506, 0.33897457159005634, 0.26092530930364044], "0.75": [0.1031016061583248, 0.09238703928951236, 0.19434595462245136], "0.15": [0.38963059584777215, 0.21293780418926075, 0.3745074457729463], "0.5": [0.373581833108412, 0.4435264098752872, 0.1387648860718603], "0.25": [0.5667379205881092, 0.3363955624758896, 0.1533174254428821]}, "notears-mlp": {"0.75": [0.11927341260497701, 0.11846620325009785], "0.25": [0.115404433138609, 0.11373005260658545, 0.11509073678757625], "0.5": [0.11525611070821382, 0.11625910105135778, 0.11554373738170542, 0.11447561734475734], "0.15": [0.11527468989658272, 0.11603208364118242, 0.11522210397877151], "0.05": [0.23571306884515958, NaN, 0.11365311165451328], "1.0": [0.12028089186390578]}, "random1000": {"0.5": [0.09896697013553821, 0.09665842491626307, 0.09415707302383569], "0.15": [0.09896697013553821, 0.09415707302383569, 0.09665842491626307], "0.75": [0.09896697013553821, 0.09415707302383569, 0.09665842491626309], "0.05": [0.09415707302383569, 0.09896697013553821, 0.09665842491626307], "1.0": [0.0941570730238357, 0.09665842491626307, 0.09896697013553822], "0.25": [0.09896697013553821, 0.09415707302383569, 0.09665842491626307]}, "random100": {"0.15": [0.0894459508091984, 0.10691509508511489, 0.08579284063039147], "0.05": [0.08579284063039147, 0.08944595080919841, 0.10691509508511488], "1.0": [0.0894459508091984, 0.10691509508511489, 0.08579284063039147], "0.25": [0.10691509508511488, 0.0894459508091984, 0.08579284063039147], "0.75": [0.0894459508091984, 0.10691509508511485, 0.08579284063039144], "0.5": [0.10691509508511489, 0.0894459508091984, 0.08579284063039144]}, "random10000": {"0.25": [0.09720994922926743, 0.09701188456017566, 0.09814282192327112], "0.15": [0.09814282192327112, 0.09720994922926743, 0.09701188456017569], "0.75": [0.09701188456017569, 0.09720994922926741, 0.09814282192327112], "0.5": [0.09720994922926743, 0.09701188456017568, 0.09814282192327113], "0.05": [0.09720994922926743, 0.09701188456017568, 0.09814282192327112], "1.0": [0.09720994922926743, 0.09701188456017568, 0.09814282192327113]}, "notears-lin": {"1.0": [0.14035228585094145, 0.17054962671806867, 0.1705496267180687], "0.25": [0.1563452826028521, 0.1563452826028521, 0.1563452826028521], "0.75": [0.16322150675815894, 0.16322150675815894, 0.16322150675815894], "0.5": [0.13741626389569023, 0.13741626389569023, 0.1374162638956902]}, "ges": {"1.0": [0.13834100632913096, 0.1412038695100378], "0.25": [0.14096881709038114, 0.15027643983269745, 0.14680925455327876], "0.5": [0.14195852640277642, 0.13989297668125594, 0.14223742746339915], "0.75": [0.13942926252661106, 0.14401454704779232, 0.13694632085385555], "0.15": [0.14418326855575167, 0.14104588047749675, 0.1456638006565038], "0.05": [0.13975786326075343, 0.1528649226946583, 0.1528681701520641]}, "notears-lin-sparse": {"0.05": [0.21246799145576128, 0.21246799145576128, 0.21246799145576128], "0.25": [0.14077700655178976, 0.14077700655178976, 0.1407770065517898], "0.5": [0.1070482271009548, 0.10704822710095482, 0.10704822710095482], "1.0": [0.15324304558973748, 0.15324304558973748, 0.15324304558973748], "0.15": [0.14929941417313172, 0.14929941417313172, 0.1492994141731317], "0.75": [0.14991093094352623, 0.14991093094352623, 0.14991093094352623]}, "pc": {"0.15": [0.14243190362806532, 0.14030635089061497, 0.13979585415212517], "0.75": [0.13834145457215666, 0.13585601978255202, 0.13454219325821387], "0.25": [0.1406803576066162, 0.13990347845108406, 0.13645994940315834], "1.0": [0.13464543197799886, 0.13105917385552426, 0.13701066615387344], "0.05": [0.14181190500178043, 0.13848118507515716, 0.1462135105978657], "0.5": [0.13506372286175217, 0.1419086150360825, 0.13773891510670297]}}

==> neurips_data_2023/figures/obs_subset_sweep_rpe1.json <==
{"random100": {"0.25": [0.09697290901080999, 0.08423931139905137, 0.09359158334309972], "0.05": [0.09697290901080996, 0.09359158334309972, 0.08423931139905137], "1.0": [0.09359158334309972, 0.09697290901080997, 0.08423931139905137], "0.15": [0.09359158334309971, 0.09697290901080999, 0.08423931139905137], "0.75": [0.09359158334309972, 0.0842393113990514, 0.09697290901080999], "0.5": [0.08423931139905136, 0.09359158334309972, 0.09697290901080999]}, "random1000": {"0.75": [0.10188905791226363, 0.09838806581400865, 0.09522637866733627], "0.25": [0.09522637866733628, 0.09838806581400865, 0.10188905791226363], "0.05": [0.09838806581400865, 0.09522637866733628, 0.1018890579122636], "0.5": [0.09838806581400865, 0.10188905791226363, 0.09522637866733628], "0.15": [0.09522637866733628, 0.10188905791226363, 0.09838806581400865], "1.0": [0.1018890579122636, 0.09522637866733627, 0.09838806581400865]}, "notears-mlp-sparse": {"1.0": [0.2312339213080698, 0.18227051415084947, 0.2068514014756732], "0.05": [0.25816499916959584, 0.26492443983585107, 0.2275665664634853], "0.5": [0.2263923159778048, 0.26024486419892534, 0.19208903854650994], "0.15": [0.1985487999735106, 0.186718743007345, 0.18055021228408907], "0.25": [0.18394770316033596, 0.21466273814182835, 0.2025551572107263], "0.75": [0.23372272686491316, 0.2155531677877423, 0.18290365473032102]}, "pc": {"0.5": [0.15525275089145504, 0.17436045141062376, 0.16723830714908167], "0.05": [0.1895637011017322, 0.1733792048260971, 0.16291350981126007], "1.0": [0.1552481267127094, 0.15784509111397066, 0.16234511857289102], "0.75": [0.1570486433128316, 0.16565296782220576, 0.16625462496147342], "0.15": [0.16479209607963263, 0.16846239244244599, 0.16504637883040257], "0.25": [0.16764963154264192, 0.17287286556623077, 0.162725119570136]}, "notears-lin": {"0.25": [0.18265210212353242, 0.18265210212353242, 0.1826521021235324], "1.0": [0.1971962206572907, 0.19719622065729073, 0.19719622065729073], "0.5": [0.18309708550004092, 0.18309708550004092, 0.18309708550004092], "0.75": [0.20523759593648327, 0.20523759593648336, 0.20523759593648333], "0.05": [0.13401156939390882, 0.13401156939390885, 0.13401156939390882], "0.15": [0.18543619930306535, 0.18543619930306537, 0.18543619930306537]}, "notears-mlp": {"0.15": [0.12731935265944366, 0.12666530448880173, 0.1272625605215125], "1.0": [0.12342701572584215, 0.12298846136023614, 0.12382693908156513], "0.75": [0.12111839319416444, 0.12137602262641337, 0.12206378682213398], "0.05": [0.13195239997406172, 0.13116246541921606, 0.13061376698003607], "0.5": [0.11850477734213076, 0.11873710490307704, 0.11879365801947314], "0.25": [0.11499515172867784, 0.11529948226188352, 0.11427789066231238]}, "random10000": {"0.5": [0.0975189788080894, 0.09627667632392096, 0.0952222161158697], "0.25": [0.0975189788080894, 0.09627667632392096, 0.0952222161158697], "0.05": [0.09627667632392096, 0.09751897880808941, 0.0952222161158697], "1.0": [0.0975189788080894, 0.0952222161158697, 0.09627667632392096], "0.75": [0.09751897880808938, 0.09627667632392096, 0.0952222161158697], "0.15": [0.09751897880808938, 0.09627667632392096, 0.0952222161158697]}, "notears-lin-sparse": {"1.0": [0.219430832880588, 0.219430832880588, 0.219430832880588], "0.15": [0.1740889863819329, 0.17408898638193285, 0.17408898638193285], "0.75": [0.2307925252919449, 0.2307925252919449, 0.2307925252919449], "0.05": [0.17726539216983808, 0.17726539216983808, 0.17726539216983808], "0.25": [0.21943083288058798, 0.219430832880588, 0.219430832880588], "0.5": [0.23151229076172875, 0.23151229076172872, 0.23151229076172875]}, "ges": {"0.75": [0.155653563935465, 0.15403678541222396, 0.16178486420938934], "0.05": [0.19185481021299644, 0.17113771447554665, 0.17471688044391886], "0.5": [0.15726224574248668, 0.16904294953311624, 0.16704688963914519], "0.25": [0.16141039618683328, 0.1738072607704752, 0.16794125234610877], "1.0": [0.1542666908408131, 0.16480307009284498, 0.16557569794599544], "0.15": [0.15324958117253912, 0.1824977407853465, 0.16383809713635106]}}

==> neurips_data_2023/figures/observational_total_k562.json <==
{"random100": {"stat_test": {"true_positives": [24, 30, 29], "true_positives_rate": [0.24, 0.3, 0.29]}, "string_network": {"true_positives": [15, 18, 16], "true_positives_rate": [0.15, 0.18, 0.16]}, "corum": {"true_positives": [0, 1, 2], "true_positives_rate": [0.0, 0.01, 0.02]}, "string_physical": {"true_positives": [4, 4, 4], "true_positives_rate": [0.04, 0.04, 0.04]}}, "notears-lin": {"stat_test": {"true_positives": [6, 6, 6], "true_positives_rate": [0.46153846153846156, 0.46153846153846156, 0.46153846153846156]}, "string_network": {"true_positives": [10, 10, 10], "true_positives_rate": [0.7692307692307693, 0.7692307692307693, 0.7692307692307693]}, "corum": {"true_positives": [7, 7, 7], "true_positives_rate": [0.5384615384615384, 0.5384615384615384, 0.5384615384615384]}, "string_physical": {"true_positives": [7, 7, 7], "true_positives_rate": [0.5384615384615384, 0.5384615384615384, 0.5384615384615384]}}, "ges": {"stat_test": {"true_positives": [363, 363], "true_positives_rate": [0.3626373626373626, 0.36227544910179643]}, "string_network": {"true_positives": [594, 583], "true_positives_rate": [0.5934065934065934, 0.5818363273453094]}, "corum": {"true_positives": [147, 158], "true_positives_rate": [0.14685314685314685, 0.15768463073852296]}, "string_physical": {"true_positives": [221, 235], "true_positives_rate": [0.22077922077922077, 0.2345309381237525]}}, "notears-mlp-sparse": {"stat_test": {"true_positives": [1, 1, 1], "true_positives_rate": [0.3333333333333333, 0.16666666666666666, 0.2]}, "string_network": {"true_positives": [3, 6, 5], "true_positives_rate": [1.0, 1.0, 1.0]}, "corum": {"true_positives": [0, 1, 1], "true_positives_rate": [0.0, 0.16666666666666666, 0.2]}, "string_physical": {"true_positives": [1, 2, 3], "true_positives_rate": [0.3333333333333333, 0.3333333333333333, 0.6]}}, "random1000": {"stat_test": {"true_positives": [289, 281, 292], "true_positives_rate": [0.289, 0.281, 0.292]}, "string_network": {"true_positives": [176, 181, 191], "true_positives_rate": [0.176, 0.181, 0.191]}, "corum": {"true_positives": [10, 11, 15], "true_positives_rate": [0.01, 0.011, 0.015]}, "string_physical": {"true_positives": [54, 45, 51], "true_positives_rate": [0.054, 0.045, 0.051]}}, "notears-lin-sparse": {"stat_test": {"true_positives": [3, 3, 3], "true_positives_rate": [0.3, 0.3, 0.3]}, "string_network": {"true_positives": [10, 10, 10], "true_positives_rate": [1.0, 1.0, 1.0]}, "corum": {"true_positives": [6, 6, 6], "true_positives_rate": [0.6, 0.6, 0.6]}, "string_physical": {"true_positives": [7, 7, 7], "true_positives_rate": [0.7, 0.7, 0.7]}}, "pc": {"stat_test": {"true_positives": [685, 610, 676], "true_positives_rate": [0.34526209677419356, 0.3074596774193548, 0.3403826787512588]}, "string_network": {"true_positives": [978, 980, 937], "true_positives_rate": [0.49294354838709675, 0.4939516129032258, 0.47180261832829806]}, "corum": {"true_positives": [183, 192, 174], "true_positives_rate": [0.09223790322580645, 0.0967741935483871, 0.08761329305135952]}, "string_physical": {"true_positives": [318, 333, 289], "true_positives_rate": [0.16028225806451613, 0.16784274193548387, 0.14551863041289023]}}, "random10000": {"stat_test": {"true_positives": [2913, 2927, 2988], "true_positives_rate": [0.2913, 0.2927, 0.2988]}, "string_network": {"true_positives": [1795, 1841, 1797], "true_positives_rate": [0.1795, 0.1841, 0.1797]}, "corum": {"true_positives": [117, 115, 115], "true_positives_rate": [0.0117, 0.0115, 0.0115]}, "string_physical": {"true_positives": [511, 491, 466], "true_positives_rate": [0.0511, 0.0491, 0.0466]}}, "notears-mlp": {"stat_test": {"true_positives": [74529], "true_positives_rate": [0.2975732264349826]}, "string_network": {"true_positives": [54167], "true_positives_rate": [0.21627351710480083]}, "corum": {"true_positives": [3021], "true_positives_rate": [0.012061998913980899]}, "string_physical": {"true_positives": [14158], "true_positives_rate": [0.05652889130226467]}}}

==> neurips_data_2023/figures/observational_total_rpe1.json <==
{"notears-mlp-sparse": {"stat_test": {"true_positives": [12, 12, 11], "true_positives_rate": [0.6666666666666666, 0.7058823529411765, 0.7333333333333333]}, "string_network": {"true_positives": [16, 16, 14], "true_positives_rate": [0.8888888888888888, 0.9411764705882353, 0.9333333333333333]}, "corum": {"true_positives": [0, 0, 0], "true_positives_rate": [0.0, 0.0, 0.0]}, "string_physical": {"true_positives": [6, 6, 5], "true_positives_rate": [0.3333333333333333, 0.35294117647058826, 0.3333333333333333]}}, "notears-lin-sparse": {"stat_test": {"true_positives": [4, 4, 4], "true_positives_rate": [0.4444444444444444, 0.4444444444444444, 0.4444444444444444]}, "string_network": {"true_positives": [7, 7, 7], "true_positives_rate": [0.7777777777777778, 0.7777777777777778, 0.7777777777777778]}, "corum": {"true_positives": [1, 1, 1], "true_positives_rate": [0.1111111111111111, 0.1111111111111111, 0.1111111111111111]}, "string_physical": {"true_positives": [3, 3, 3], "true_positives_rate": [0.3333333333333333, 0.3333333333333333, 0.3333333333333333]}}, "notears-mlp": {"stat_test": {"true_positives": [49435, 48750, 49404], "true_positives_rate": [0.3111448190784298, 0.31092742475556323, 0.3121363179741845]}, "string_network": {"true_positives": [20496, 20042, 20460], "true_positives_rate": [0.12900220920059668, 0.1278278450656615, 0.12926704448530107]}, "corum": {"true_positives": [1363, 1382, 1405], "true_positives_rate": [0.008578747616140381, 0.008814393866916685, 0.008876842497646531]}, "string_physical": {"true_positives": [5419, 5323, 5404], "true_positives_rate": [0.034107287844361504, 0.03395008578407924, 0.03414267391977356]}}, "random100": {"stat_test": {"true_positives": [34, 30, 23], "true_positives_rate": [0.34, 0.3, 0.23]}, "string_network": {"true_positives": [10, 14, 14], "true_positives_rate": [0.1, 0.14, 0.14]}, "corum": {"true_positives": [1, 0, 3], "true_positives_rate": [0.01, 0.0, 0.03]}, "string_physical": {"true_positives": [3, 3, 4], "true_positives_rate": [0.03, 0.03, 0.04]}}, "notears-lin": {"stat_test": {"true_positives": [6, 6, 6], "true_positives_rate": [0.46153846153846156, 0.46153846153846156, 0.46153846153846156]}, "string_network": {"true_positives": [9, 9, 9], "true_positives_rate": [0.6923076923076923, 0.6923076923076923, 0.6923076923076923]}, "corum": {"true_positives": [1, 1, 1], "true_positives_rate": [0.07692307692307693, 0.07692307692307693, 0.07692307692307693]}, "string_physical": {"true_positives": [3, 3, 3], "true_positives_rate": [0.23076923076923078, 0.23076923076923078, 0.23076923076923078]}}, "random10000": {"stat_test": {"true_positives": [3103, 2987, 3050], "true_positives_rate": [0.3103, 0.2987, 0.305]}, "string_network": {"true_positives": [1178, 1279, 1253], "true_positives_rate": [0.1178, 0.1279, 0.1253]}, "corum": {"true_positives": [86, 84, 79], "true_positives_rate": [0.0086, 0.0084, 0.0079]}, "string_physical": {"true_positives": [302, 345, 303], "true_positives_rate": [0.0302, 0.0345, 0.0303]}}, "pc": {"stat_test": {"true_positives": [268, 276, 280], "true_positives_rate": [0.31566548881036516, 0.31724137931034485, 0.3214695752009185]}, "string_network": {"true_positives": [310, 299, 297], "true_positives_rate": [0.3651354534746761, 0.34367816091954023, 0.3409873708381171]}, "corum": {"true_positives": [31, 37, 30], "true_positives_rate": [0.03651354534746761, 0.04252873563218391, 0.03444316877152698]}, "string_physical": {"true_positives": [98, 93, 98], "true_positives_rate": [0.1154299175500589, 0.10689655172413794, 0.11251435132032148]}}, "ges": {"stat_test": {"true_positives": [154, 190, 189], "true_positives_rate": [0.32083333333333336, 0.36608863198458574, 0.3787575150300601]}, "string_network": {"true_positives": [211, 216, 219], "true_positives_rate": [0.4395833333333333, 0.4161849710982659, 0.43887775551102204]}, "corum": {"true_positives": [21, 24, 25], "true_positives_rate": [0.04375, 0.046242774566473986, 0.050100200400801605]}, "string_physical": {"true_positives": [69, 76, 69], "true_positives_rate": [0.14375, 0.1464354527938343, 0.13827655310621242]}}, "random1000": {"stat_test": {"true_positives": [295, 305, 306], "true_positives_rate": [0.295, 0.305, 0.306]}, "string_network": {"true_positives": [123, 140, 119], "true_positives_rate": [0.123, 0.14, 0.119]}, "corum": {"true_positives": [14, 7, 4], "true_positives_rate": [0.014, 0.007, 0.004]}, "string_physical": {"true_positives": [35, 36, 30], "true_positives_rate": [0.035, 0.036, 0.03]}}}

==> neurips_data_2023/figures/partial_intervention_sweep_k562.json <==
{"random100": {"1.0": [0.0894459508091984, 0.10691509508511489, 0.08579284063039147], "0.05": [0.10691509508511488, 0.10691509508511489, 0.10691509508511488], "0.25": [0.10691509508511488, 0.10691509508511489, 0.10691509508511488], "0.5": [0.10691509508511485, 0.10691509508511485, 0.10691509508511488], "0.75": [0.10691509508511485, 0.10691509508511489, 0.10691509508511489], "0.15": [0.10691509508511488, 0.10691509508511488, 0.10691509508511489]}, "gies": {"1.0": [0.1385239968080015, 0.14236088681746997, 0.13954157196446046], "0.15": [0.13738793030535343, 0.13922971114985705], "0.5": [0.13744342765752254, 0.13435538508921396, 0.13656327803955864], "0.05": [0.1320535598113105, 0.13838699087943573, 0.1325658013263634], "0.75": [0.13636407047524515, 0.13967514380565826], "0.25": [0.1365484996981543, 0.13996809460109497, 0.13527119161178092]}, "random1000": {"0.15": [0.09896697013553822, 0.09896697013553821, 0.09896697013553821], "0.05": [0.09896697013553822, 0.09896697013553821, 0.09896697013553821], "0.25": [0.09896697013553822, 0.09896697013553822, 0.09896697013553822], "0.75": [0.09896697013553822, 0.09896697013553821, 0.09896697013553821], "1.0": [0.09415707302383569, 0.09896697013553822, 0.09665842491626309], "0.5": [0.09896697013553822, 0.09896697013553822, 0.09896697013553821]}, "DCDI-DSF": {"0.05": [0.12529065520660415, 0.1267066574729556, 0.12587234828649638], "1.0": [0.12975013880334385, 0.12370048861964744, 0.12962813067552742], "0.5": [0.12632775100468674, 0.1256257661227232, 0.12626654095045686], "0.15": [0.12569831375891613, 0.1264520173613433, 0.12362546322952657], "0.75": [0.12698126013094008, 0.12754128118678146, 0.12819775046684756], "0.25": [0.12724601182903067, 0.12628092362608503, 0.12598920995950239]}, "DCDI-G": {"0.5": [0.1390054746736853, 0.13891953165737433, 0.13774553256847813], "0.15": [0.13457191108548894, 0.1313873207900091, 0.13892389449774598], "0.25": [0.1363431030126712, 0.13670518690062483, 0.13632707114677303], "0.05": [0.13772050391808366, 0.13371582865033857, 0.13715388961784652], "0.75": [0.14122251883406375, 0.14065278613189142], "1.0": [0.14440510739452575, 0.13198767188708058, 0.14236800887848014]}, "random10000": {"0.75": [0.09814282192327112, 0.09814282192327113, 0.09814282192327113], "0.05": [0.09814282192327115, 0.09814282192327112, 0.09814282192327112], "1.0": [0.09701188456017568, 0.09814282192327112, 0.09720994922926743], "0.5": [0.09814282192327115, 0.09814282192327112, 0.09814282192327112], "0.25": [0.09814282192327112, 0.09814282192327113, 0.09814282192327113], "0.15": [0.09814282192327113, 0.09814282192327112, 0.09814282192327112]}}

==> neurips_data_2023/figures/partial_intervention_sweep_rpe1.json <==
{"DCDI-DSF": {"0.05": [0.14588365209787965, 0.14434502020838175, 0.1465372636888931], "0.75": [0.15209713124173876, 0.14740094378616092], "0.15": [0.1452824345882534, 0.14762492580074574, 0.14414731792470703], "0.25": [0.14334768907282164, 0.14219289322157183, 0.1429534786817863], "0.5": [0.14286591850877864, 0.14373504869844092, 0.14503454731455281], "1.0": [0.1502140048179497, 0.15121162197542762, 0.1446682764493885]}, "random100": {"0.05": [0.09359158334309971, 0.0935915833430997, 0.09359158334309972], "1.0": [0.09359158334309972, 0.09697290901080997, 0.08423931139905137], "0.75": [0.09359158334309972, 0.09359158334309971, 0.0935915833430997], "0.5": [0.0935915833430997, 0.0935915833430997, 0.09359158334309972], "0.15": [0.09359158334309971, 0.09359158334309972, 0.0935915833430997], "0.25": [0.09359158334309971, 0.09359158334309971, 0.09359158334309972]}, "random1000": {"0.5": [0.09838806581400865, 0.09838806581400865, 0.09838806581400865], "1.0": [0.09838806581400865, 0.09522637866733627, 0.1018890579122636], "0.15": [0.09838806581400865, 0.09838806581400865, 0.09838806581400865], "0.25": [0.09838806581400865, 0.09838806581400864, 0.09838806581400865], "0.75": [0.09838806581400864, 0.09838806581400865, 0.09838806581400865], "0.05": [0.09838806581400865, 0.09838806581400865, 0.09838806581400864]}, "random10000": {"0.5": [0.09627667632392096, 0.09627667632392096, 0.09627667632392096], "0.15": [0.09627667632392096, 0.09627667632392096, 0.09627667632392096], "0.25": [0.09627667632392096, 0.09627667632392096, 0.09627667632392096], "0.75": [0.09627667632392096, 0.09627667632392096, 0.09627667632392096], "1.0": [0.09627667632392096, 0.09751897880808941, 0.0952222161158697], "0.05": [0.09627667632392098, 0.09627667632392096, 0.09627667632392096]}, "DCDI-G": {"0.5": [0.16501056070405098, 0.16659146697727364, 0.16337143234328108], "0.15": [0.16263251079808164, 0.16644656813049813, 0.16202289736889336], "0.05": [0.1611009588703919, 0.16021613535098583, 0.16366635568593352], "1.0": [0.17049507360816255, 0.17752353191063514, 0.17089768343086195], "0.75": [0.17289664861182483, 0.17769035764169816, 0.17198821620016772], "0.25": [0.158552308939582, 0.1634380183510075, 0.1674529508423478]}, "gies": {"0.25": [0.14832566087404186, 0.1527764614495499, 0.15518223415663213], "1.0": [0.1512083658579356, 0.14991860966963538, 0.14060005013734186], "0.15": [0.15398160953726223, 0.16049976448228348, 0.15692845788066476], "0.5": [0.14183101372139742, 0.14828897206399588, 0.14754068992825725], "0.75": [0.14512829664790802, 0.15123492601800947, 0.15189633761996238], "0.05": [0.14636372226098876, 0.153670966030741, 0.153703935674725]}}
